A stochastic subgradient method with optimal failure exponent

Fix a target accuracy $\varepsilon$, a gradient-noise level $s$, and a horizon $N$. We wish to design algorithms which minimize the probability of observing a suboptimality gap which exceeds the target accuracy, i.e., $\mathcal{E}_N = -\log \sup_{f,P} \mathbb{P}_P(f(x_A) - f_\star \ge \varepsilon)$, with the noise law $P$ known only to be sub-Gaussian. We single out a uniformly averaged schedule which is harmonic (of the form $h_k = R^2/(\varepsilon (N+m-k))$) and prove, via an optimized exponential supermartingale argument, that it attains the optimal exponent $\mathcal{E}_N^\star = \varepsilon^2 N (1+o(1))/(2R^2 s^2)$. Optimality is certified by a matching impossibility result: under Gaussian noise, a gradient-masking change of measure caps the exponent of every algorithm at the same leading order. In a small-noise limit, our setting degenerates into the adversarial-error model of G\"osgens and van Parys (2025) for subgradient methods.

==> julia/rates.dat <==
N harmonic constant liu anytime cert ceiling
250.0 2.7049039058840494 2.462319667115322 2.4373114850603574 1.5563937142735664 0.0 5.7803722567538856
500.0 4.1649333493624 3.639603693579791 3.6323290028235498 2.0574139404944813 0.0 8.164742815435472
750.0 5.545113446527475 4.731867839034049 4.7162972965402545 2.475930060193743 0.0 10.285175959480625
1000.0 6.870941305859421 5.772168387522666 5.790075927596802 2.853070192822353 0.0 12.268985044279717
1500.0 9.405747168318793 7.856440078667296 7.789040901657602 3.5070330101682186 1.9217207420173201 15.999963401727427
2000.0 12.206072645530174 9.898500011025089 9.812733189267664 4.0596822999601 4.143444149685121 19.53772616164289

